Opti-CAM: Optimizing saliency maps for interpretability

Methods based on class activation maps (CAM) provide a simple mechanism to interpret predictions of convolutional neural networks by using linear combinations of feature maps as saliency maps. By contrast, masking-based methods optimize a saliency map directly in the image space or learn it by training another network on additional data. In this work we introduce Opti-CAM, combining ideas from CAM-based and masking-based approaches. Our saliency map is a linear combination of feature maps, where weights are optimized per image such that the logit of the masked image for a given class is maximized. We also fix a fundamental flaw in two of the most common evaluation metrics of attribution methods. On several datasets, Opti-CAM largely outperforms other CAM-based approaches according to the most relevant classification metrics. We provide empirical evidence supporting that localization and classifier interpretability are not necessarily aligned.

==> fig/eval/adaiag/maskin_AblationCAM_ad.txt <==
1.000000000000000021e-02 1.501922752153954876e+00
5.000000000000000278e-02 2.161634733431495370e+00
1.000000000000000056e-01 2.903736315979538851e+00
5.000000000000000000e-01 7.942781438991748821e+00
1.000000000000000000e+00 1.507287550220440231e+01
1.500000000000000000e+00 2.322457249131257129e+01
2.000000000000000000e+00 3.234577936533410281e+01
3.000000000000000000e+00 5.022471217086498996e+01
5.000000000000000000e+00 7.502493128746597506e+01
1.000000000000000000e+01 9.187929709911642817e+01


==> fig/eval/adaiag/maskin_AblationCAM_ag.txt <==
1.000000000000000021e-02 3.798418665997490340e+00
5.000000000000000278e-02 5.188200035120224207e+00
1.000000000000000056e-01 6.563131704173208902e+00
5.000000000000000000e-01 1.100406510388776482e+01
1.000000000000000000e+00 1.168819724654663084e+01
1.500000000000000000e+00 1.099014218429973866e+01
2.000000000000000000e+00 9.785751624361910928e+00
3.000000000000000000e+00 7.483276980010566959e+00
5.000000000000000000e+00 4.722683278447499688e+00
1.000000000000000000e+01 2.491200866796176694e+00


==> fig/eval/adaiag/maskin_AblationCAM_ai.txt <==
1.000000000000000021e-02 5.430000000000000426e+01
5.000000000000000278e-02 5.669999999999999574e+01
1.000000000000000056e-01 5.590000000000000568e+01
5.000000000000000000e-01 4.759999999999999432e+01
1.000000000000000000e+00 3.990000000000000568e+01
1.500000000000000000e+00 3.089999999999999858e+01
2.000000000000000000e+00 2.430000000000000071e+01
3.000000000000000000e+00 1.509999999999999964e+01
5.000000000000000000e+00 7.799999999999999822e+00
1.000000000000000000e+01 3.699999999999999734e+00


==> fig/eval/adaiag/maskin_GradCAMPlusPlus_ad.txt <==
1.000000000000000021e-02 1.238962988444216595e+00
5.000000000000000278e-02 2.129562384505076178e+00
1.000000000000000056e-01 3.201558579336817534e+00
5.000000000000000000e-01 9.426525332334023233e+00
1.000000000000000000e+00 1.646893824272352091e+01
1.500000000000000000e+00 2.439193919710686487e+01
2.000000000000000000e+00 3.288666595770740742e+01
3.000000000000000000e+00 5.036058596961815681e+01
5.000000000000000000e+00 7.471252960206103921e+01
1.000000000000000000e+01 9.182905183361688728e+01


==> fig/eval/adaiag/maskin_GradCAMPlusPlus_ag.txt <==
1.000000000000000021e-02 1.284256028677626782e+00
5.000000000000000278e-02 2.697194580150875876e+00
1.000000000000000056e-01 3.953983742508401900e+00
5.000000000000000000e-01 8.697096831013659823e+00
1.000000000000000000e+00 9.781425400168213713e+00
1.500000000000000000e+00 9.976390844642672562e+00
2.000000000000000000e+00 8.965722372998486733e+00
3.000000000000000000e+00 6.436060745646954295e+00
5.000000000000000000e+00 4.437229276435868286e+00
1.000000000000000000e+01 2.429789931779096523e+00


==> fig/eval/adaiag/maskin_GradCAMPlusPlus_ai.txt <==
1.000000000000000021e-02 4.869999999999999574e+01
5.000000000000000278e-02 5.300000000000000000e+01
1.000000000000000056e-01 5.130000000000000426e+01
5.000000000000000000e-01 4.269999999999999574e+01
1.000000000000000000e+00 3.519999999999999574e+01
1.500000000000000000e+00 2.919999999999999929e+01
2.000000000000000000e+00 2.269999999999999929e+01
3.000000000000000000e+00 1.300000000000000000e+01
5.000000000000000000e+00 7.199999999999999289e+00
1.000000000000000000e+01 3.899999999999999911e+00


==> fig/eval/adaiag/maskin_GradCAM_ad.txt <==
1.000000000000000021e-02 2.294095788845687878e+00
5.000000000000000278e-02 2.544875596571638088e+00
1.000000000000000056e-01 2.909823671073984652e+00
5.000000000000000000e-01 7.196197707757965745e+00
1.000000000000000000e+00 1.499810257389096968e+01
1.500000000000000000e+00 2.339847635675311821e+01
2.000000000000000000e+00 3.304520316260303758e+01
3.000000000000000000e+00 5.309242239824028076e+01
5.000000000000000000e+00 7.763452924912726871e+01
1.000000000000000000e+01 9.286225038197835602e+01


==> fig/eval/adaiag/maskin_GradCAM_ag.txt <==
1.000000000000000021e-02 6.349064185662858684e+00
5.000000000000000278e-02 7.613284167877136355e+00
1.000000000000000056e-01 8.693793365303577048e+00
5.000000000000000000e-01 1.273170387849596707e+01
1.000000000000000000e+00 1.301677566937220831e+01
1.500000000000000000e+00 1.200196383659011978e+01
2.000000000000000000e+00 1.035171029943965415e+01
3.000000000000000000e+00 7.066379924849365501e+00
5.000000000000000000e+00 4.526666515008822778e+00
1.000000000000000000e+01 2.303909531722865722e+00


==> fig/eval/adaiag/maskin_GradCAM_ai.txt <==
1.000000000000000021e-02 5.900000000000000000e+01
5.000000000000000278e-02 6.270000000000000284e+01
1.000000000000000056e-01 6.089999999999999858e+01
5.000000000000000000e-01 5.230000000000000426e+01
1.000000000000000000e+00 4.040000000000000568e+01
1.500000000000000000e+00 3.280000000000000426e+01
2.000000000000000000e+00 2.409999999999999787e+01
3.000000000000000000e+00 1.360000000000000142e+01
5.000000000000000000e+00 7.900000000000000355e+00
1.000000000000000000e+01 3.200000000000000178e+00


==> fig/eval/adaiag/maskin_ScoreCAM_ad.txt <==
1.000000000000000021e-02 1.488601213146562019e+00
5.000000000000000278e-02 2.307952208878403244e+00
1.000000000000000056e-01 3.248806491487238546e+00
5.000000000000000000e-01 7.686603882883528804e+00
1.000000000000000000e+00 1.245969086247729685e+01
1.500000000000000000e+00 1.883379802011465287e+01
2.000000000000000000e+00 2.655551145211921948e+01
3.000000000000000000e+00 4.607095689014590789e+01
5.000000000000000000e+00 7.496864617432655109e+01
1.000000000000000000e+01 9.231685578246406010e+01


==> fig/eval/adaiag/maskin_ScoreCAM_ag.txt <==
1.000000000000000021e-02 1.632689965788966191e+00
5.000000000000000278e-02 3.442441122935266495e+00
1.000000000000000056e-01 5.023292987594250469e+00
5.000000000000000000e-01 1.087798866733986003e+01
1.000000000000000000e+00 1.264416967298141259e+01
1.500000000000000000e+00 1.218138868240671790e+01
2.000000000000000000e+00 1.097802786937782038e+01
3.000000000000000000e+00 7.718310121031603188e+00
5.000000000000000000e+00 4.087397683770459089e+00
1.000000000000000000e+01 2.218627507181086145e+00


==> fig/eval/adaiag/maskin_ScoreCAM_ai.txt <==
1.000000000000000021e-02 5.300000000000000000e+01
5.000000000000000278e-02 5.560000000000000853e+01
1.000000000000000056e-01 5.500000000000000711e+01
5.000000000000000000e-01 4.869999999999999574e+01
1.000000000000000000e+00 4.250000000000000000e+01
1.500000000000000000e+00 3.380000000000000426e+01
2.000000000000000000e+00 2.750000000000000355e+01
3.000000000000000000e+00 1.569999999999999929e+01
5.000000000000000000e+00 6.500000000000000000e+00
1.000000000000000000e+01 3.500000000000000444e+00


==> fig/eval/adaiag/maskin_XGradCAM_ad.txt <==
1.000000000000000021e-02 2.056059791094021705e+00
5.000000000000000278e-02 2.277935302739217960e+00
1.000000000000000056e-01 2.666765878821603764e+00
5.000000000000000000e-01 6.927457168663889497e+00
1.000000000000000000e+00 1.428672039467955202e+01
1.500000000000000000e+00 2.275264399159681261e+01
2.000000000000000000e+00 3.210085594938097131e+01
3.000000000000000000e+00 5.205142293795642416e+01
5.000000000000000000e+00 7.712798448520300099e+01
1.000000000000000000e+01 9.284082991351297665e+01


==> fig/eval/adaiag/maskin_XGradCAM_ag.txt <==
1.000000000000000021e-02 5.677597147268888200e+00
5.000000000000000278e-02 7.027308519654557273e+00
1.000000000000000056e-01 8.236287831360861844e+00
5.000000000000000000e-01 1.263782549323266480e+01
1.000000000000000000e+00 1.314284764401491756e+01
1.500000000000000000e+00 1.230749726417165668e+01
2.000000000000000000e+00 1.040886915705873150e+01
3.000000000000000000e+00 7.068368931751124684e+00
5.000000000000000000e+00 4.608603462860730637e+00
1.000000000000000000e+01 2.391438602822893777e+00


==> fig/eval/adaiag/maskin_XGradCAM_ai.txt <==
1.000000000000000021e-02 5.819999999999999574e+01
5.000000000000000278e-02 6.129999999999999716e+01
1.000000000000000056e-01 5.959999999999999432e+01
5.000000000000000000e-01 5.180000000000000426e+01
1.000000000000000000e+00 4.210000000000000142e+01
1.500000000000000000e+00 3.310000000000000142e+01
2.000000000000000000e+00 2.480000000000000071e+01
3.000000000000000000e+00 1.439999999999999858e+01
5.000000000000000000e+00 7.500000000000000000e+00
1.000000000000000000e+01 3.400000000000000355e+00


==> fig/eval/adaiag/maskin_versionP0_ad.txt <==
1.000000000000000021e-02 9.328359163488869621e-01
5.000000000000000278e-02 1.573396166109528149e+00
1.000000000000000056e-01 2.003534045181599499e+00
5.000000000000000000e-01 1.643972987927984075e+00
1.000000000000000000e+00 1.490154831445204442e+00
1.500000000000000000e+00 2.911489341494398531e+00
2.000000000000000000e+00 8.268428342798591402e+00
3.000000000000000000e+00 3.320300396861977532e+01
5.000000000000000000e+00 7.140319845342270355e+01
1.000000000000000000e+01 9.218887894539552974e+01


==> fig/eval/adaiag/maskin_versionP0_ag.txt <==
1.000000000000000021e-02 1.533118331373549914e+00
5.000000000000000278e-02 5.014992450007136782e+00
1.000000000000000056e-01 8.339055304552028147e+00
5.000000000000000000e-01 2.197355379310959478e+01
1.000000000000000000e+00 2.656896717097024663e+01
1.500000000000000000e+00 2.462260701543618779e+01
2.000000000000000000e+00 1.950886850915629012e+01
3.000000000000000000e+00 9.641691617155027316e+00
5.000000000000000000e+00 4.194560074866137356e+00
1.000000000000000000e+01 2.074891146867170910e+00


==> fig/eval/adaiag/maskin_versionP0_ai.txt <==
1.000000000000000021e-02 6.100000000000000000e+01
5.000000000000000278e-02 7.050000000000000000e+01
1.000000000000000056e-01 7.470000000000000284e+01
5.000000000000000000e-01 8.720000000000000284e+01
1.000000000000000000e+00 9.079999999999999716e+01
1.500000000000000000e+00 7.950000000000000000e+01
2.000000000000000000e+00 5.889999999999999858e+01
3.000000000000000000e+00 2.320000000000000284e+01
5.000000000000000000e+00 7.199999999999999289e+00
1.000000000000000000e+01 3.200000000000000178e+00


==> fig/eval/plain_ad.dat <==
10.000   0.252 0.178 0.133 0.091 0.074
25.000   0.191 0.090 0.054 0.032 0.025
50.000   0.126 0.038 0.022 0.016 0.015
100.000  0.058 0.017 0.014 0.013 0.012
200.000  0.022 0.014 0.012 0.011 0.012
250.000  0.017 0.014 0.012 0.012 0.012

==> fig/eval/plain_ag.dat <==
10.000  0.075 0.115 0.162 0.228 0.269
25.000  0.105 0.229 0.341 0.459 0.512
50.000  0.172 0.414 0.546 0.636 0.662
100.000 0.322 0.622 0.691 0.727 0.736
200.000 0.549 0.725 0.753 0.765 0.768
250.000 0.618 0.742 0.760 0.771 0.775

==> fig/eval/plain_ai.dat <==
10.000  0.265 0.363 0.439 0.535 0.589
25.000  0.332 0.538 0.664 0.782 0.823
50.000  0.454 0.745 0.844 0.897 0.909
100.000 0.651 0.882 0.918 0.936 0.931
200.000 0.849 0.925 0.939 0.941 0.947
250.000 0.884 0.936 0.944 0.942 0.945
